Non-empirical prediction of the length-dependent ionization potential in molecular chains

The ionization potential of molecular chains is well-known to be a tunable nano-scale property that exhibits clear quantum confinement effects. State-of-the-art methods can accurately predict the ionization potential in the small molecule limit and in the solid-state limit, but for intermediate, nano-sized systems prediction of the evolution of the electronic structure between the two limits is more difficult. Recently, optimal tuning of range-separated hybrid functionals has emerged as a highly accurate method for predicting ionization potentials. This was first achieved for molecules using the ionization potential theorem (IPT) and more recently extended to solid-state systems, based on an \textit{ansatz} that generalizes the IPT to the removal of charge from a localized Wannier function. Here, we study one-dimensional molecular chains of increasing size, from the monomer limit to the infinite polymer limit using this approach. By comparing our results with other localization-based methods and where available with experiment, we demonstrate that Wannier-localization-based optimal tuning is highly accurate in predicting ionization potentials for any chain length, including the nano-scale regime.

==> scheme.txt <==
Introduction (option 1):
- Accurate prediction of electronic properties (or specifically IPs and fundamental gaps from the eigenvalues - need to understnad how to explain this in the case of molecules where dSCF works - sivan 2012 paragraph 2) of molecules and solids is important but hard within DFT. 
- The reason for these failures is already well established. KS DFT fails because of the DD for the gaps (goes hand in hand with deviation from PWL which explains that IPs from HOMO are inaccurate).
- Hybrid functionals within GKS can solve this. Global hybrid functionlas are good only for a limited number of systems; Fitting the parameters of a hybrid functional empirically; A global non-empirical method, that is not based on correction terms, has been a challenge.
- Optimal tuning is enforcing the IP thoerem which is equivalent to vanising missing DD and thus works well for molecules. It fails for solids because it is trivially satisfied in the bulk limit.
- WOT-SRSH has recently shown very good results for solids based on enforcing a generalized IPT ansatz.
- The question that remains is what happens between the small molecule limit where OT is good and the bulk limit where WOT is good. At which point do we need localization? Can WOT be accurte in both limits and in the intermediate range?
- In this paper we test this by applying OT and WOT to 1D molecular chains of increasing size, from the monomer limit to the polymer limit, and find that WOT is accurate throughout the evolution of the chains length.

Introduction (option 2):
- Accurate prediction of electronic properties of molecules and solids is important but hard within DFT. 
- Optimal tuning is enforcing the IP thoerem and works well for molecules. It fails for solids because it is trivially satisfied in the bulk limit.
- WOT-SRSH has recently shown very good results for solids based on enforcing a generalized IPT ansatz.
- The question that remains is what happens between the small molecule limit where OT is good and the bulk limit where WOT is good. At which point do we need localization? Can WOT be accurte in both limits and in the intermediate range?
- In this paper we test this by applying OT and WOT to 1D molecular chains of increasing size, from the monomer limit to the polymer limit, and find that WOT is accurate throughout the evolution of the chains length.


